Converting an Integer to a Decimal String in Under Two Nanoseconds

Converting binary integers to variable-length decimal strings is a fundamental operation in computing. Conventional fast approaches rely on recursive division and small lookup tables. We propose a SIMD-based algorithm that leverages integer multiply-add instructions available on recent AMD and Intel processors. Our method eliminates lookup tables entirely and computes multiple quotients and remainders in parallel. Additionally, we introduce a dual-variant design with dynamic selection that adapts to input characteristics: a branch-heavy variant optimized for homogeneous digit-length distributions and a branch-light variant for heterogeneous datasets. Our single-core algorithm consistently outperforms all competing methods across the full range of integer sizes, running 1.4-2x faster than the closest competitor and 2-4x faster than the C++ standard library function std::to_chars across tested workloads.

==> results/clang++.txt <==
clang version 21.1.6
Target: x86_64-pc-linux-gnu
Thread model: posix
InstalledDir: /usr/bin


==> results/g++.txt <==
g++ (GCC) 15.2.1 20260103
Copyright © 2025 Free Software Foundation, Inc.
Ce logiciel est un logiciel libre; voir les sources pour les conditions de copie.  Il n'y a
AUCUNE GARANTIE, pas même pour la COMMERCIALISATION ni L'ADÉQUATION À UNE TÂCHE PARTICULIÈRE.


